Splitting and recombination of bright-solitary-matter waves

Solitons are long-lived wavepackets that propagate without dispersion and exist in a wide range of one-dimensional (1D) nonlinear systems. A Bose-Einstein condensate trapped in a quasi-1D waveguide can support bright-solitary-matter waves (3D analogues of solitons) when interatomic interactions are sufficiently attractive that they cancel dispersion. Solitary-matter waves are excellent candidates for a new generation of highly sensitive interferometers, as their non-dispersive nature allows them to acquire phase shifts for longer times than conventional matter-waves interferometers. However, such an interferometer is yet to be realised experimentally. In this work, we demonstrate the splitting and recombination of a bright-solitary-matter wave on a narrow repulsive barrier, which brings together the fundamental components of an interferometer. We show that both interference-mediated recombination and classical velocity filtering effects are important, but for a sufficiently narrow barrier interference-mediated recombination can dominate. We reveal the extreme sensitivity of interference-mediated recombination to the experimental parameters, highlighting the potential of soliton interferometry.

==> Soliton splitting and recombination/Figures/asymmetric_splitting.pdf_tex <==
%% Creator: Inkscape 0.91_64bit, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'asymmetric_splitting.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{839.58128701bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.83423778)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{asymmetric_splitting.pdf}}%
    \put(0.43252782,0.03973926){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{50}}}%
    \put(0.31968942,0.04166432){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0}}}%
    \put(0.1799825,0.04166432){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{-50}}}%
    \put(0.24371045,0.0071976){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Position ($\si{\micro m}$)}}}%
    \put(0.29854957,0.78092544){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{[a]}}}%
    \put(0.76730701,0.78064047){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{[b]}}}%
    \put(0.03243811,0.10506813){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0.25}}}%
    \put(0.03243811,0.25619105){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0.45}}}%
    \put(0.03243811,0.40731403){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0.65}}}%
    \put(0.03243811,0.55843698){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0.85}}}%
    \put(0.03243811,0.70955992){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{1.05}}}%
    \put(0.02171842,0.38406545){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\smash{Time (s)}}}}%
    \put(0.88704466,0.03973926){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{50}}}%
    \put(0.77420626,0.04166427){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0}}}%
    \put(0.63449942,0.04166427){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{-50}}}%
    \put(0.69822784,0.00719766){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Position ($\si{\micro m}$)}}}%
  \end{picture}%
\endgroup%


==> Soliton splitting and recombination/Figures/interferometer_plot.pdf_tex <==
%% Creator: Inkscape 0.91_64bit, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'interferometer_plot.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{890.23933891bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.41476717)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{interferometer_plot.pdf}}%
    \put(0.13003202,0.37110043){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\footnotesize{$N_\mathrm{L}$}}}}%
    \put(0.23395424,0.37064826){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\footnotesize{$N_\mathrm{R}$}}}}%
    \put(0.0719011,0.02405796){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\footnotesize{LEFT}}}}%
    \put(0.25284852,0.02358185){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\footnotesize{RIGHT}}}}%
    \put(-0.00258006,0.36645651){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{[a]}}}%
    \put(0.41087888,0.36618775){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{[b]}}}%
    \put(0.82171212,0.07378667){\color[rgb]{0,0,0}\rotatebox{0.27800029}{\makebox(0,0)[lb]{\smash{\footnotesize{$z$}}}}}%
    \put(0.23742114,0.17995123){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\footnotesize{$\phi$}}}}%
    \put(0.52344115,0.05345468){\color[rgb]{0,0,0}\rotatebox{0.27800028}{\makebox(0,0)[lb]{\smash{\footnotesize{$x$}}}}}%
    \put(0.45293308,0.23287075){\color[rgb]{0,0,0}\rotatebox{0.27800028}{\makebox(0,0)[lb]{\smash{\footnotesize{$y$}}}}}%
  \end{picture}%
\endgroup%


==> Soliton splitting and recombination/Figures/velocity_selection.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.3, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'velocity_selection.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{416.25989373bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.48865234)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0.60205702,0.08478218){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0\end{tabular}}}}%
    \put(0.82235532,0.08478218){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}200\end{tabular}}}}%
    \put(0.30360524,0.08478218){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}-200\end{tabular}}}}%
    \put(0.4331345,0.02132709){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Position ($\si{\micro m}$)\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{velocity_selection.pdf}}%
    \put(0.07223619,0.13313594){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.0\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{velocity_selection.pdf}}%
    \put(0.07223619,0.31969516){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.5\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{velocity_selection.pdf}}%
    \put(0.07223619,0.50625448){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}1.0\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{velocity_selection.pdf}}%
    \put(0.07223619,0.6928136){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}1.5\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{velocity_selection.pdf}}%
    \put(0.07223619,0.87937292){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}2.0\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{velocity_selection.pdf}}%
    \put(0.07223619,1.06593224){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}2.5\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{velocity_selection.pdf}}%
    \put(0.07223619,1.25249148){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}3.0\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{velocity_selection.pdf}}%
    \put(0.07223619,1.43905077){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}3.5\end{tabular}}}}%
    \put(0.05061506,0.68990564){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Time (s)\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{velocity_selection.pdf}}%
  \end{picture}%
\endgroup%

